H$\alpha$ Reverberation Mapping from Broad-band Photometry of Dwarf Seyfert 1 Galaxy NGC 4395

NGC 4395 is a dwarf Seyfert 1 galaxy with a possible intermediate-mass black hole of several $\rm{10^4}$ solar masses in its center. As a well-studied object, its broad line region size has been measured via H$\rm{\alpha}$ time lag in numerous spectroscopic reverberation mapping (SRM) and narrow-band photometric reverberation mapping (PRM) campaigns. Here we present its H$\rm{\alpha}$ time lag measurement using broad-band photometric data, with the application of our newly-developed ICCF-Cut method as well as the JAVELIN and $\chi ^2$ methods. utilizing the minute-cadence multi-band light curves obtained from the $\rm{2}$m FTN and $\rm{10.4}$m GTC telescopes in recent works, we measured its H$\rm{\alpha}$ lag as approximately $40 \sim 90$ minutes from broad-band PRM. With the H$\rm{\alpha}$ emission line velocity dispersion, we calculated its central black hole mass as $\rm M_{\rm BH} = (8\pm4) \times 10^3\, M_{\rm \odot}$. These results are comparable with previous results obtained by narrow-band PRM and SRM, providing further support to an intermediate-mass black hole in NGC 4395. In addition, our study also validates the ICCF-Cut as an effective method for broad-band PRM, which holds the potential for widespread application in the era of large multi-epoch, high-cadence photometric surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
